Dynamical axion misalignment with small instantons

We present a new mechanism to relax the initial misalignment angle of the QCD axion and raise the cosmological bound on the axion decay constant. The QCD axion receives a contribution from small UV instantons during inflation, which raises its mass to the inflationary Hubble scale. This makes the axion start rolling down its potential early on. In the scenario, the standard model Yukawa couplings of quarks are dynamical, being of order one during the inflationary era and reducing to their standard model values once it ends. This means that after inflation the contribution of the small instantons is suppressed, and the axion potential reduces to the standard one from the usual IR instantons. As a result, when the axion starts to oscillate again after inflation, the initial misalignment angle is suppressed due to the dynamics during inflation. While the general idea of dynamical axion misalignment has been discussed in the literature before, we present in detail the major bottleneck on the mismatching between the minima of the axion potentials during and after inflation, and how it is circumvented in our scenario via the Froggatt-Nielsen mechanism. Taking into account of all the constraints, we find that the axion decay constant could be raised to the GUT scale, $10^{15}$ GeV, in our scenario.

==> dyn_mis_arxiv_v2-cache.yaml <==
version: 0.12.2
filePath: dyn_mis_arxiv_v2.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-01-06T15:24:12.307Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  dyn_mis_arxiv_v2.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  dyn_mis_arxiv_v2.tex-ParsedLaTeXMagic:
    timeStamp: 2019-12-02T16:47:58.149Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /home/buenabad/.config/dicy/config.yaml-ParsedYAML:
    timeStamp: 2019-12-02T16:47:58.144Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
    type: ParsedYAML
  dyn_mis_arxiv_v2.tex:
    timeStamp: 2020-01-06T15:43:12.894Z
    jobNames: []
    hash: Sk497HC534NpHhGXHRyfHdF5cSTyFF+nROvY2L2Rp6c=
    type: LaTeX
    subType: article
  /home/buenabad/.config/dicy/config.yaml:
    timeStamp: 2020-01-06T15:24:12.312Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  dyn_mis_arxiv_v2.fls-ParsedFileListing:
    timeStamp: 2020-01-06T15:25:15.837Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /etc/texmf/web2c/texmf.cnf
        - /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map
        - /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvbc7t.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmcsc10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr17.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmss17.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmssbx10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti10.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti9.tfm
        - /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmssbx10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb
        - /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti9.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb
        - >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/bbold-type1/bbold10.pfb
        - /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        - /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.markings.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.pathmorphing.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytrees.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.markings.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.pathmorphing.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        - /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduledecorations.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        - /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        - >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/share/texlive/texmf-dist/tex/latex/base/article.cls
        - /usr/share/texlive/texmf-dist/tex/latex/base/omscmr.fd
        - /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo
        - /usr/share/texlive/texmf-dist/tex/latex/bbold/Ubbold.fd
        - /usr/share/texlive/texmf-dist/tex/latex/bbold/bbold.sty
        - /usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/dvipsnam.def
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
        - /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
        - /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        - /usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
        - /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        - /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        - >-
          /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        - >-
          /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        - /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        - /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd
        - /usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/afterpage.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/enumerate.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/longtable.sty
        - /usr/share/texlive/texmf-dist/tex/latex/tools/verbatim.sty
        - /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
        - /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/share/texlive/texmf-dist/web2c/texmf.cnf
        - /usr/share/texmf/web2c/texmf.cnf
        - /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        - /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        - bounds.pdf
        - dyn_mis_arxiv_v2.aux
        - dyn_mis_arxiv_v2.bbl
        - dyn_mis_arxiv_v2.out
        - dyn_mis_arxiv_v2.tex
        - dyn_mis_arxiv_v2.toc
        - flavon.pdf
        - jheppub.sty
        - scales.pdf
        - scheme.pdf
      outputs:
        - dyn_mis_arxiv_v2.aux
        - dyn_mis_arxiv_v2.log
        - dyn_mis_arxiv_v2.out
        - dyn_mis_arxiv_v2.pdf
        - dyn_mis_arxiv_v2.toc
      calls: []
    type: ParsedFileListing
  dyn_mis_arxiv_v2.log-ParsedLaTeXLog:
    timeStamp: 2020-01-06T15:31:01.177Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: jheppub 2013/03/21 r534
          source:
            file: jheppub.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: amsmath 2017/09/02 v2.17a AMS math features
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 33
              end: 33
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 37
              end: 37
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 43
              end: 43
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 46
              end: 46
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 213
              end: 213
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 49
              end: 49
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 375
              end: 375
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 52
              end: 52
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 472
              end: 472
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 55
              end: 55
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 475
              end: 475
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 56
              end: 56
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 596
              end: 596
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 57
              end: 57
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 712
              end: 712
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 61
              end: 61
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 713
              end: 713
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 62
              end: 62
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2817
              end: 2817
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 83
              end: 83
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2818
              end: 2818
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 84
              end: 84
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 86
              end: 86
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 88
              end: 88
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 91
              end: 92
        - name: pdfTeX
          severity: info
          text: epsfig 2017/06/25 v1.7b (e)psfig emulation (SPQR)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 94
              end: 94
        - name: pdfTeX
          severity: info
          text: 'graphicx 2017/06/01 v1.1a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 96
              end: 96
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 98
              end: 98
        - name: pdfTeX
          severity: info
          text: 'graphics 2017/06/25 v1.2c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 101
              end: 101
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 103
              end: 103
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 99
              end: 99
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 107
              end: 107
        - name: pdfTeX
          severity: info
          text: 'natbib 2010/09/13 8.31b (PWD, AO)'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 117
              end: 117
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
            range:
              start: 694
              end: 694
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 120
              end: 120
        - name: pdfTeX
          severity: info
          text: color 2016/07/10 v1.1e Standard LaTeX Color (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 123
              end: 123
        - severity: info
          name: pdfTeX
          category: Package color
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
            range:
              start: 147
              end: 147
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 127
              end: 127
        - name: pdfTeX
          severity: info
          text: hyperref 2018/02/06 v6.86b Hypertext links for LaTeX
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 129
              end: 129
        - name: pdfTeX
          severity: info
          text: >-
            hobsub-hyperref 2016/05/16 v1.14 Bundle oberdiek, subset hyperref
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 131
              end: 132
        - name: pdfTeX
          severity: info
          text: 'hobsub-generic 2016/05/16 v1.14 Bundle oberdiek, subset generic (HO)'
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 134
              end: 134
        - name: pdfTeX
          severity: info
          text: hobsub 2016/05/16 v1.14 Construct package bundles (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 135
              end: 135
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 136
              end: 136
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 137
              end: 137
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 138
              end: 138
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 139
              end: 139
        - name: pdfTeX
          severity: info
          text: ifvtex 2016/05/16 v1.6 Detect VTeX and its facilities (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 140
              end: 140
        - severity: info
          name: pdfTeX
          category: Package ifvtex
          text: VTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 141
              end: 141
        - name: pdfTeX
          severity: info
          text: intcalc 2016/05/16 v1.2 Expandable calculations with integers (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 142
              end: 142
        - name: pdfTeX
          severity: info
          text: ifpdf 2017/03/15 v3.2 Provides the ifpdf switch
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 143
              end: 143
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 144
              end: 144
        - severity: info
          name: pdfTeX
          category: Package etexcmds
          text: >-
            Could not find \expanded. That can mean that you are not using
            pdfTeX 1.50 or that some package has redefined \expanded. In the
            latter case, load this package earlier.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 145
              end: 148
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 149
              end: 149
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 150
              end: 150
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2018/01/21 v0.26 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 151
              end: 152
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 153
              end: 153
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 154
              end: 154
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 155
              end: 155
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 156
              end: 156
        - name: pdfTeX
          severity: info
          text: pdfescape 2016/05/16 v1.14 Implements pdfTeX's escape features (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 157
              end: 157
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2016/05/16 v1.4 Expandable calculations on big integers
            (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 158
              end: 159
        - name: pdfTeX
          severity: info
          text: bitset 2016/05/16 v1.2 Handle bit-vector datatype (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 160
              end: 160
        - name: pdfTeX
          severity: info
          text: uniquecounter 2016/05/16 v1.3 Provide unlimited unique counter (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 161
              end: 161
        - severity: info
          name: pdfTeX
          category: Package hobsub
          text: Skipping package `hobsub' (already loaded).
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 163
              end: 163
        - name: pdfTeX
          severity: info
          text: letltxmacro 2016/05/16 v1.5 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 164
              end: 164
        - name: pdfTeX
          severity: info
          text: hopatch 2016/05/16 v1.3 Wrapper for package hooks (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 165
              end: 165
        - name: pdfTeX
          severity: info
          text: xcolor-patch 2016/05/16 xcolor patch
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 166
              end: 166
        - name: pdfTeX
          severity: info
          text: atveryend 2016/05/16 v1.9 Hooks at the very end of document (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 167
              end: 167
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 168
              end: 168
        - name: pdfTeX
          severity: info
          text: atbegshi 2016/06/09 v1.18 At begin shipout hook (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 169
              end: 169
        - name: pdfTeX
          severity: info
          text: refcount 2016/05/16 v3.5 Data extraction from label references (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 170
              end: 170
        - name: pdfTeX
          severity: info
          text: hycolor 2016/05/16 v1.8 Color options for hyperref/bookmark (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 171
              end: 171
        - name: pdfTeX
          severity: info
          text: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
          source:
            file: /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 173
              end: 173
        - name: pdfTeX
          severity: info
          text: auxhook 2016/05/16 v1.4 Hooks for auxiliary files (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 175
              end: 175
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 177
              end: 177
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `colorlinks' set `true'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4383
              end: 4383
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 189
              end: 189
        - severity: warning
          name: pdfTeX
          category: Package hyperref
          text: Option `pagecolor' is not available anymore.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 191
              end: 191
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `linktocpage' set `true'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4383
              end: 4383
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 193
              end: 193
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Option `pdfa' set `true'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4383
              end: 4383
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 194
              end: 194
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4509
              end: 4509
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 195
              end: 195
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4514
              end: 4514
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 196
              end: 196
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4517
              end: 4517
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 197
              end: 197
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4524
              end: 4524
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 198
              end: 198
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4529
              end: 4529
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 199
              end: 199
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 200
              end: 200
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4762
              end: 4762
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 201
              end: 201
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 205
              end: 205
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 5115
              end: 5115
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 207
              end: 207
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6369
              end: 6369
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 212
              end: 212
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6374
              end: 6374
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 213
              end: 213
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6377
              end: 6377
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 214
              end: 214
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6384
              end: 6384
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 215
              end: 215
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6387
              end: 6387
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 216
              end: 216
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6394
              end: 6394
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 217
              end: 217
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode ON
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6397
              end: 6397
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 218
              end: 218
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6439
              end: 6439
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 219
              end: 219
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6443
              end: 6443
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 220
              end: 220
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: 'Driver (autodetected): hpdftex.'
          source:
            file: jheppub.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 225
              end: 225
        - name: pdfTeX
          severity: info
          text: rerunfilecheck 2016/05/16 v1.8 Rerun checks for auxiliary files (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 231
              end: 231
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
            range:
              start: 282
              end: 282
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 232
              end: 233
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+phv
          source:
            file: jheppub.sty
            range:
              start: 162
              end: 162
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 242
              end: 242
        - name: pdfTeX
          severity: info
          text: afterpage 2014/10/28 v1.08 After-Page Package (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/afterpage.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 247
              end: 247
        - name: pdfTeX
          severity: info
          text: longtable 2014/10/28 v4.11 Multi-page Table package (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/longtable.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 252
              end: 252
        - name: pdfTeX
          severity: info
          text: verbatim 2014/10/28 v1.5q LaTeX2e package for verbatim enhancements
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/verbatim.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 269
              end: 269
        - name: pdfTeX
          severity: info
          text: bbold 1994/04/06 Bbold symbol package
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/bbold/bbold.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 274
              end: 274
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math alphabet \mathbb
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/bbold/bbold.sty
            range:
              start: 42
              end: 42
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 275
              end: 275
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 277
              end: 277
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Package option `usenames' ignored
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 216
              end: 216
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 281
              end: 281
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 282
              end: 282
        - name: pdfTeX
          severity: info
          text: colortbl 2012/02/13 v1.0a Color table columns (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 284
              end: 284
        - name: pdfTeX
          severity: info
          text: array 2016/10/06 v2.4d Tabular extension package (FMi)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 286
              end: 286
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \color
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 709
              end: 709
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 296
              end: 296
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 298
              end: 298
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 299
              end: 299
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 300
              end: 300
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 301
              end: 301
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 302
              end: 302
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 303
              end: 303
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 304
              end: 304
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 305
              end: 305
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 306
              end: 306
        - name: pdfTeX
          severity: info
          text: titlesec 2016/03/21 v2.10.2 Sectioning titles
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 310
              end: 310
        - name: pdfTeX
          severity: info
          text: enumerate 2015/07/23 v3.00 enumerate extensions (DPC)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/tools/enumerate.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 321
              end: 321
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 335
              end: 335
        - name: pdfTeX
          severity: info
          text: pgfrcs 2015/08/07 v3.0.1a (rcs-revision 1.31)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 337
              end: 337
        - name: pdfTeX
          severity: info
          text: pgf 2015/08/07 v3.0.1a (rcs-revision 1.15)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 339
              end: 339
        - name: pdfTeX
          severity: info
          text: pgfsys 2014/07/09 v3.0.1a (rcs-revision 1.48)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 343
              end: 343
        - name: pdfTeX
          severity: info
          text: pgfcore 2010/04/11 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 390
              end: 390
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2007/07/03 v3.0.1a (rcs-revision 1.7)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 521
              end: 521
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2007/07/23 v3.0.1a (rcs-revision 1.1)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 527
              end: 527
        - name: pdfTeX
          severity: info
          text: pgffor 2013/12/13 v3.0.1a (rcs-revision 1.25)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 534
              end: 534
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 608
              end: 609
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 610
              end: 611
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 612
              end: 613
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 614
              end: 615
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 616
              end: 617
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 618
              end: 619
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 620
              end: 621
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 636
              end: 636
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 638
              end: 638
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 438
              end: 438
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 640
              end: 641
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 456
              end: 456
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 642
              end: 645
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring ON
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 651
              end: 651
        - name: pdfTeX
          severity: info
          text: nameref 2016/05/21 v2.44 Cross-referencing by name of section
          source:
            file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 653
              end: 653
        - name: pdfTeX
          severity: info
          text: gettitlestring 2016/05/16 v1.5 Cleanup title references (HO)
          source:
            file: >-
              /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 655
              end: 655
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 659
              end: 659
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 660
              end: 660
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 163
              end: 163
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 661
              end: 661
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msa
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 165
              end: 165
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 671
              end: 671
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msb
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 165
              end: 165
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 675
              end: 675
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'scheme.pdf used Requested size: 215.1032pt x 134.439pt.'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 228
              end: 228
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 690
              end: 691
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OMS+cmr
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 237
              end: 237
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 693
              end: 693
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OMS/cmr/m/n' in size <10.95> not available Font shape
            `OMS/cmsy/m/n' tried instead.
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 237
              end: 237
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 698
              end: 699
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+bbold
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 275
              end: 275
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 702
              end: 702
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'bounds.pdf used Requested size: 236.61482pt x 232.9792pt.'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 394
              end: 394
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 708
              end: 709
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'scales.pdf used Requested size: 279.63152pt x 179.61151pt.'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 395
              end: 395
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 713
              end: 714
        - severity: warning
          name: pdfTeX
          category: pdfTeX
          text: >-
            pdflatex (file /home/buenabad/Dropbox/Projects/dynamical
            misalignment/dyn_mis_arxiv_v2/scales.pdf): PDF inclusion: multiple
            pdfs with page group included in a single page
          source:
            file: dyn_mis_arxiv_v2.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 719
              end: 721
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'flavon.pdf used Requested size: 301.14316pt x 192.27032pt.'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 462
              end: 462
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 726
              end: 727
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 615
              end: 615
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 741
              end: 741
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 615
              end: 615
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 742
              end: 742
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 615
              end: 615
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 746
              end: 746
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 615
              end: 615
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 747
              end: 747
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `dyn_mis_arxiv_v2.out' has not changed. Checksum:
            4975AD4A5AE02E616F386F9EABA723A6;629.
          source:
            file: dyn_mis_arxiv_v2.tex
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 748
              end: 749
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: dyn_mis_arxiv_v2.tex
            range:
              start: 615
              end: 615
          log:
            file: dyn_mis_arxiv_v2.log
            range:
              start: 750
              end: 750
      inputs: []
      outputs:
        - dyn_mis_arxiv_v2.pdf
      calls: []
    type: ParsedLaTeXLog
  dyn_mis_arxiv_v2.aux:
    timeStamp: 2020-01-06T15:43:14.162Z
    jobNames: []
    hash: D4DjrNf94b6jkxKqFvLJUu+YCkXtUcKHzyXBJnxWSa4=
    type: LaTeXAuxilary
  dyn_mis_arxiv_v2.fls:
    timeStamp: 2020-01-06T15:43:14.206Z
    jobNames: []
    hash: bf4rLtcD+KXmnv+j00jkXeZrxGnQf+drGLHp3LGWmpo=
    type: FileListing
  dyn_mis_arxiv_v2.log:
    timeStamp: 2020-01-06T15:43:14.218Z
    jobNames: []
    hash: tw+zbmvRRalgKst7br2cszcbWzewQJzZgL1jG5PRZ4M=
    type: LaTeXLog
    subType: pdfTeX
  dyn_mis_arxiv_v2.synctex.gz:
    timeStamp: 2020-01-06T15:43:14.218Z
    jobNames: []
    hash: 5jxVSpJW6H1WGEoaz5rNlN6OBmp2qP+VXKjK4NtWkQ0=
    type: SyncTeX
  dyn_mis_arxiv_v2.pdf:
    timeStamp: 2020-01-06T15:43:14.218Z
    jobNames: []
    hash: OUHJQIN+k9SYax+zXLX4m/O9mznATlfV5ULiWQIRPvc=
    type: PortableDocumentFormat
  dyn_mis_arxiv_v2.aux-ParsedLaTeXAuxilary:
    timeStamp: 2019-12-02T16:48:26.516Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - citation
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibstyle
        - providecommand
    type: ParsedLaTeXAuxilary
  dyn_mis_arxiv_v2.blg-ParsedBibTeXLog:
    timeStamp: 2019-12-02T16:48:25.781Z
    jobNames: []
    value:
      messages: []
      inputs:
        - dyn_mis_arxiv_v2.aux
        - utphys.bst
        - ref.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  /etc/texmf/web2c/texmf.cnf:
    timeStamp: 2019-03-04T18:01:32.320Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2017-11-27T23:19:31.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvbc7t.tfm:
    timeStamp: 2016-11-25T18:31:28.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2016-11-25T18:31:38.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold8.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm:
    timeStamp: 2016-11-25T18:31:40.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmcsc10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr17.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmss17.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmssbx10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti9.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmssbx10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti9.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/bbold-type1/bbold10.pfb:
    timeStamp: 2016-11-25T18:32:14.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2016-11-25T18:33:26.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty:
    timeStamp: 2018-01-26T22:43:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty:
    timeStamp: 2016-11-25T18:33:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.markings.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.pathmorphing.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytrees.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.markings.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.pathmorphing.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduledecorations.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
    type: TeX
  /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def:
    timeStamp: 2016-11-25T18:33:36.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2017-09-08T21:22:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2016-11-25T18:33:40.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/base/article.cls:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: LaTeXClass
  /usr/share/texlive/texmf-dist/tex/latex/base/omscmr.fd:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/bbold/Ubbold.fd:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/bbold/bbold.sty:
    timeStamp: 2016-11-25T18:33:41.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty:
    timeStamp: 2016-11-25T18:33:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2018-01-09T22:36:08.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/dvipsnam.def:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty:
    timeStamp: 2017-06-25T21:52:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2017-06-25T21:52:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2017-06-25T21:52:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2016-11-25T18:33:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty:
    timeStamp: 2016-11-25T18:33:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def:
    timeStamp: 2018-02-07T22:17:34.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2016-11-25T18:33:53.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg:
    timeStamp: 2016-11-25T18:33:53.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty:
    timeStamp: 2016-11-25T18:33:55.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty:
    timeStamp: 2016-11-25T18:33:56.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd:
    timeStamp: 2016-11-25T18:33:57.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/afterpage.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/array.sty:
    timeStamp: 2017-01-23T00:01:06.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/enumerate.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/longtable.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/tools/verbatim.sty:
    timeStamp: 2016-11-25T18:34:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/url/url.sty:
    timeStamp: 2016-11-25T18:34:02.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2016-11-25T18:34:03.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texlive/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
  /usr/share/texmf/web2c/texmf.cnf:
    timeStamp: 2018-03-05T00:41:47.000Z
    jobNames: []
  /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2019-05-28T23:56:33.509Z
    jobNames: []
  /var/lib/texmf/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2019-03-16T13:15:32.854Z
    jobNames: []
  bounds.pdf:
    timeStamp: 2019-11-07T21:41:59.000Z
    jobNames: []
    hash: VWuW9QuJZ72UDHqk+SRuHYWspBONbDeY+8YQNYGI8Ow=
    type: PortableDocumentFormat
  dyn_mis_arxiv_v2.out:
    timeStamp: 2020-01-06T15:43:14.162Z
    jobNames: []
    hash: 8orkZRzMUI3nuI5ZyL/zKm/uJraqryaEH3VdtdO2A64=
    type: OUT
  flavon.pdf:
    timeStamp: 2019-11-04T20:37:18.000Z
    jobNames: []
    hash: gNlZrNtlhHGn6hWaKpVyj/3nEBaqd8UBBqsyhJmIBmE=
    type: PortableDocumentFormat
  jheppub.sty:
    timeStamp: 2018-06-22T00:54:49.000Z
    jobNames: []
    hash: 5zst23XDlrijZr4EtmG2lJLYXHQyZVXcb/C21vrnRn0=
    type: LaTeXStyle
  scales.pdf:
    timeStamp: 2019-11-07T21:50:17.000Z
    jobNames: []
    hash: l0yoQEK5Lcn8hvTJfTtY0YmdxU56sYxrrLohnTQfMO4=
    type: PortableDocumentFormat
  scheme.pdf:
    timeStamp: 2019-10-23T21:42:21.000Z
    jobNames: []
    hash: h4UBd+A23QeWBj9Kvrze0qQ7oUdnn3CfmdDA+4KyRzo=
    type: PortableDocumentFormat
  dyn_mis_arxiv_v2.toc:
    timeStamp: 2020-01-06T15:43:14.162Z
    jobNames: []
    hash: MjkntScj7WU/XbkXK4NgTyuyGODRj549GJ55Hyz+ul4=
    type: TableOfContents
  dyn_mis_arxiv_v2.bbl:
    timeStamp: 2020-01-06T15:24:13.244Z
    jobNames: []
    hash: mdyQnr92LbvlCWrdyBajInqiIXAhN/2U0LCdhmRpxXM=
  dyn_mis_arxiv_v2.blg:
    timeStamp: 2020-01-06T15:24:13.244Z
    jobNames: []
    hash: VK7pEMyoa/Y+V5LvT+B/j0IgtJk3V6fqySVQYKPnK8U=
    type: BibTeXLog
    subType: BibTeX
  utphys.bst:
    timeStamp: 2015-04-26T19:37:01.000Z
    jobNames: []
    hash: WNn8s0FhXkejKz4XpfTGffMIaGfqQ+52cRR8O+7Op4s=
    type: BibTeXStyle
  ref.bib:
    timeStamp: 2019-12-02T16:39:19.780Z
    jobNames: []
    hash: 5PehCjX1aSJDpbNrpHtA7ueqhSv1q5t3vMljuVjSXp4=
    type: BibTeXFile
  /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm:
    timeStamp: 2016-11-25T18:31:41.000Z
    jobNames: []
  /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb:
    timeStamp: 2016-11-25T18:32:13.000Z
    jobNames: []
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: dyn_mis_arxiv_v2.yaml-ParsedYAML
        type: default
      - file: dyn_mis_arxiv_v2.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/buenabad/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: dyn_mis_arxiv_v2.yaml-ParsedYAML
        type: default
      - file: dyn_mis_arxiv_v2.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/buenabad/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /home/buenabad/.config/dicy/config.yaml
        type: default
    outputs:
      - file: /home/buenabad/.config/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.tex
    inputs:
      - file: dyn_mis_arxiv_v2.tex
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.tex
    inputs:
      - file: dyn_mis_arxiv_v2.tex
        type: default
      - file: dyn_mis_arxiv_v2.fls-ParsedFileListing
        type: default
      - file: dyn_mis_arxiv_v2.log-ParsedLaTeXLog
        type: default
      - file: dyn_mis_arxiv_v2.aux
        type: default
      - file: /etc/texmf/web2c/texmf.cnf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/adobe/helvetic/phvbc7t.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex9.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold5.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold7.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/bbold/bbold9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmbx9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmcsc10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmmi9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr17.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmr9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmss17.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmssbx10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmsy9.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti10.tfm
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmti9.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmssbx10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmti9.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/bbold-type1/bbold10.pfb
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.markings.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarydecorations.pathmorphing.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytrees.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.markings.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/decorations/pgflibrarydecorations.pathmorphing.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduledecorations.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/article.cls
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/omscmr.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/base/size11.clo
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/bbold/Ubbold.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/bbold/bbold.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/dvipsnam.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/titlesec/titlesec.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/afterpage.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/enumerate.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/longtable.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/tools/verbatim.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/url/url.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/share/texlive/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /usr/share/texmf/web2c/texmf.cnf
        type: default
      - file: /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        type: default
      - file: bounds.pdf
        type: default
      - file: dyn_mis_arxiv_v2.out
        type: default
      - file: flavon.pdf
        type: default
      - file: jheppub.sty
        type: default
      - file: scales.pdf
        type: default
      - file: scheme.pdf
        type: default
      - file: /usr/share/texlive/texmf-dist/fonts/tfm/public/cm/cmtt10.tfm
        type: default
      - file: >-
          /usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb
        type: default
      - file: dyn_mis_arxiv_v2.bbl
        type: default
      - file: dyn_mis_arxiv_v2.toc
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.aux
        type: default
      - file: dyn_mis_arxiv_v2.fls
        type: default
      - file: dyn_mis_arxiv_v2.log
        type: default
      - file: dyn_mis_arxiv_v2.synctex.gz
        type: target
      - file: dyn_mis_arxiv_v2.pdf
        type: target
      - file: dyn_mis_arxiv_v2.out
        type: default
      - file: dyn_mis_arxiv_v2.toc
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.aux
    inputs:
      - file: dyn_mis_arxiv_v2.aux
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.fls
    inputs:
      - file: dyn_mis_arxiv_v2.fls
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.fls-ParsedFileListing
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.log
    inputs:
      - file: dyn_mis_arxiv_v2.log
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.log-ParsedLaTeXLog
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.aux
      - dyn_mis_arxiv_v2.aux-ParsedLaTeXAuxilary
    inputs:
      - file: dyn_mis_arxiv_v2.aux
        type: default
      - file: dyn_mis_arxiv_v2.aux-ParsedLaTeXAuxilary
        type: default
      - file: dyn_mis_arxiv_v2.log-ParsedLaTeXLog
        type: default
      - file: dyn_mis_arxiv_v2.blg-ParsedBibTeXLog
        type: default
      - file: utphys.bst
        type: default
      - file: ref.bib
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.bbl
        type: default
      - file: dyn_mis_arxiv_v2.blg
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.blg
    inputs:
      - file: dyn_mis_arxiv_v2.blg
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.blg-ParsedBibTeXLog
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - dyn_mis_arxiv_v2.tex
    inputs:
      - file: dyn_mis_arxiv_v2.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.log-ParsedLaTeXLog
    inputs:
      - file: dyn_mis_arxiv_v2.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.log
    inputs:
      - file: dyn_mis_arxiv_v2.log
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.blg-ParsedBibTeXLog
    inputs:
      - file: dyn_mis_arxiv_v2.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - dyn_mis_arxiv_v2.blg
    inputs:
      - file: dyn_mis_arxiv_v2.blg
        type: default
    outputs:
      - file: dyn_mis_arxiv_v2.blg-ParsedBibTeXLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

